Quantifying the AGN-driven outflows in ULIRGs (QUADROS) III: Measurements of the radii and kinetic powers of 8 near-nuclear outflows

As part of the QUADROS project to quantify the impact of AGN-driven outflows in rapidly evolving galaxies in the local universe, we present observations of 8 nearby ULIRGs ($0.04 < z < 0.2$) taken with the ISIS spectrograph on the \textit{William Herschel Telescope} (WHT), and also summarise the results of the project as a whole. Consistent with \cite{Rose2018}, we find that the outflow regions are compact (0.08 < $R_{[OIII]}$ < 1.5 kpc), and the electron densities measured using the [SII], [OII] trans-auroral emission-line ratios are relatively high (2.5 < log n$_{e}$(cm$^{-3}$) < 4.5, median log n$_{e}$(cm$^{-3})\sim 3.1$). Many of the outflow regions are also significantly reddened (median E(B-V) $\sim$ 0.5). Assuming that the de-projected outflow velocities are represented by the 5$\rm^{th}$ percentile velocities ($v_{05}$) of the broad, blueshifted components of [OIII]$\lambda$5007, we calculate relatively modest mass outflow rates ($0.1 < \dot{M} < 20$ M$_{\odot}$ yr$^{-1}$, median $\dot{M}$ $\sim$ 2 M$_{\odot}$ yr$^{-1}$), and find kinetic powers as a fraction of the AGN bolometric luminosity ($\dot{F} = \dot{E}/L_{bol}$) in the range 0.02 < $\dot{F}$ < 3 \%, median $\dot{F}$ $\sim$ 0.3 \%). The latter estimates are in line with the predictions of multi-stage outflow models, or single-stage models in which only a modest fraction of the initial kinetic power of the inner disk winds is transferred to the larger-scale outflows. Considering the QUADROS sample as a whole, we find no clear evidence for correlations between the properties of the outflows and the bolometric luminosities of the AGN, albeit based on a sample that covers a relatively small range in $L_{bol}$. Overall, our results suggest that there is a significant intrinsic scatter in outflow properties of ULIRGs for a given AGN luminosity.

==> README.txt <==
This folder contains the source files for the manuscript titled "Quantifying the AGN-driven outflows in ULIRGs (QUADROS) III: Measurements of the radii and kinetic powers of 8 near-nuclear outflows.

The folder should contain:

- 34 .pdf files (used to create the figures)
- 2 .bst and 2 .cls files (mnras and mn2e, one set will be redundant)
- 1 .bib file ("WHTbiblio.bib", used to create bibliography)
- 1 .tex file ("QUADROSIII_revision_clean.tex", this is the source file for the accepted manuscript)

